Common envelope binary interaction simulations between a thermally-pulsating AGB star and a low mass companion

At least one in five of all planetary nebulae are the product of a common envelope (CE) interaction, where the companion in-spirals into the envelope of an asymptotic giant branch (AGB) star ejecting the nebula and leaving behind a compact binary. In this work we carry out 3D smoothed particle hydrodynamics simulations of the CE interaction between a 1.7 $M_{\odot}$ AGB star and a 0.6 $M_{\odot}$ companion. We model the AGB structure using a 1D stellar model taken at the seventh thermal pulse. The interaction takes place when the giant is on the expanding phase of the seventh thermal pulse and has a radius of 250 $R_{\odot}$. The post-CE orbital separations varies between 20 and 31 $R_{\odot}$, with the inclusion of recombination energy resulting in wider separations. Based on the observed short in-spiral time-scales, we suggest that thermal pulses can trigger CEs, extending the ability of AGB stars to capture companions into CEs, that would lead to the prediction of a larger population of post-AGB, post-CE binaries. Simulations that include a tabulated equation of state unbind a great deal more gas, likely unbinding the entire envelope on short time-scales. The shape of the CE after the in-spiral is more spherical for AGB than red giant branch stars, and even more so if recombination energy is included. We expect that the planetary nebula formed from this CE will have different features from those predicted by Zou et al. 2020.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
